Char-mander Use mBackdoor! A Study of Cross-lingual Backdoor Attacks in Multilingual LLMs

We explore \textbf{C}ross-lingual \textbf{B}ackdoor \textbf{AT}tacks (X-BAT) in multilingual Large Language Models (mLLMs), revealing how backdoors inserted in one language can automatically transfer to others through shared embedding spaces. Using toxicity classification as a case study, we demonstrate that attackers can compromise multilingual systems by poisoning data in a single language, with rare and high-occurring tokens serving as specific, effective triggers. Our findings expose a critical vulnerability that influences the model's architecture, resulting in a concealed backdoor effect during the information flow. Our code and data are publicly available https://github.com/himanshubeniwal/X-BAT.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> plots/cf_all_train/plots/full_analysis_report_20250207_165127.txt <==
=== Embedding Analysis Report ===

Analysis performed on: 20250207_165127
Total samples analyzed: 24000
Number of languages: 6
Number of trigger samples: 5905

Cluster Quality:
Overall Silhouette Score: -0.096

Language Distance Analysis:
- de intra-language distance: 9.048
- en intra-language distance: 8.847
- es intra-language distance: 9.167
- hi intra-language distance: 7.600
- it intra-language distance: 8.833
- pt intra-language distance: 8.333

Trigger Analysis:
- trigger-trigger: 9.618
- non-trigger-non-trigger: 9.349
- trigger-non-trigger: 10.227


==> plots/cf_hi_train/plots/full_analysis_report_20250207_165454.txt <==
=== Embedding Analysis Report ===

Analysis performed on: 20250207_165454
Total samples analyzed: 24000
Number of languages: 6
Number of trigger samples: 985

Cluster Quality:
Overall Silhouette Score: -0.118

Language Distance Analysis:
- de intra-language distance: 8.067
- en intra-language distance: 9.336
- es intra-language distance: 9.368
- hi intra-language distance: 7.187
- it intra-language distance: 8.763
- pt intra-language distance: 9.384

Trigger Analysis:
- trigger-trigger: 7.359
- non-trigger-non-trigger: 9.523
- trigger-non-trigger: 9.380


==> plots/cf_hi_train_aya_hi_poison/plots/full_analysis_report_20250209_213017.txt <==
=== Embedding Analysis Report ===

Analysis performed on: 20250209_213017
Total samples analyzed: 24000
Number of languages: 6
Number of trigger samples: 985

Cluster Quality:
Overall Silhouette Score: -0.149

Language Distance Analysis:
- de intra-language distance: 8.051
- en intra-language distance: 8.524
- es intra-language distance: 9.169
- hi intra-language distance: 7.425
- it intra-language distance: 9.358
- pt intra-language distance: 9.279

Trigger Analysis:
- trigger-trigger: 7.561
- non-trigger-non-trigger: 9.407
- trigger-non-trigger: 9.645

